The Role of Collective Perception and 5G NR-V2X Sidelink in Road Safety

Vehicles and roadside infrastructure are increasingly equipped with sensors capable of perceiving their surroundings. Sharing this information through vehicle-to-everything (V2X) communications is a key enabler of Day-2 applications and is supported by the ETSI collective perception service (CPS). While CPS is expected to play a fundamental role in future intelligent transportation systems, its operation may significantly increase channel load, posing challenges in terms of radio resource utilization, communication reliability, and information management. This paper reviews the current status of CPS standardization and investigates its impact in dense deployment scenarios where connected vehicles communicate through fifth-generation (5G) New Radio-V2X (NR-V2X) sidelink (SL) communications. The main contribution is a realistic evaluation of communication reliability, latency, channel occupancy, and information usefulness under different object-selection strategies for collective perception messages. The analysis is conducted through a network-level simulation framework integrating empirical object traces derived from real-world datasets, thereby avoiding the limitations of synthetic traffic models. Results show that perception message generation and radio access mechanisms are tightly coupled and should be jointly designed to maximize the benefits of collective perception services.

==> major_revision_2/tikzdata/bsln100.dat <==
10.000000 0.997696
20.000000 0.994825
30.000000 0.991123
40.000000 0.985469
50.000000 0.977298
60.000000 0.967534
70.000000 0.954350
80.000000 0.934820
90.000000 0.916178
100.000000 0.888172
110.000000 0.857130
120.000000 0.822694
130.000000 0.788114
140.000000 0.752016
150.000000 0.713278
160.000000 0.669798
170.000000 0.636526
180.000000 0.596207
190.000000 0.558746
200.000000 0.521322
210.000000 0.490382
220.000000 0.461103
230.000000 0.425904
240.000000 0.399620
250.000000 0.374280
260.000000 0.345686
270.000000 0.320872
280.000000 0.298856
290.000000 0.276500
300.000000 0.255096
310.000000 0.239022
320.000000 0.222855
330.000000 0.206259
340.000000 0.190160
350.000000 0.178429
360.000000 0.168799
370.000000 0.154022
380.000000 0.143306
390.000000 0.131192
400.000000 0.120724
410.000000 0.112053
420.000000 0.104530
430.000000 0.098449
440.000000 0.091125
450.000000 0.084413
460.000000 0.077239
470.000000 0.073152
480.000000 0.068319
490.000000 0.065391
500.000000 0.061149
510.000000 0.056967
520.000000 0.053466
530.000000 0.047698
540.000000 0.045157
550.000000 0.041944
560.000000 0.038530
570.000000 0.037631
580.000000 0.034035
590.000000 0.031384
600.000000 0.029699
610.000000 0.028190
620.000000 0.025662
630.000000 0.024267
640.000000 0.022212
650.000000 0.021582
660.000000 0.020307
670.000000 0.018161
680.000000 0.017577
690.000000 0.016606
700.000000 0.015322
710.000000 0.014308
720.000000 0.013085
730.000000 0.012276
740.000000 0.011137
750.000000 0.011226
760.000000 0.009780
770.000000 0.009993
780.000000 0.008548
790.000000 0.008218
800.000000 0.008643
810.000000 0.007264
820.000000 0.006769
830.000000 0.006449
840.000000 0.006209
850.000000 0.005851
860.000000 0.005427
870.000000 0.004696
880.000000 0.004456
890.000000 0.004302
900.000000 0.004072
910.000000 0.003990
920.000000 0.003969
930.000000 0.003320
940.000000 0.002783
950.000000 0.002763
960.000000 0.002712
970.000000 0.002525
980.000000 0.002548
990.000000 0.002361
1000.000000 0.002212
1010.000000 0.002029
1020.000000 0.002206
1030.000000 0.001981
1040.000000 0.001685
1050.000000 0.001706
1060.000000 0.001466
1070.000000 0.001478
1080.000000 0.001445
1090.000000 0.001441
1100.000000 0.001224
1110.000000 0.001023
1120.000000 0.001167
1130.000000 0.001155
1140.000000 0.000971
1150.000000 0.000820
1160.000000 0.000740
1170.000000 0.000895
1180.000000 0.000688
1190.000000 0.000660
1200.000000 0.000661
1210.000000 0.000578
1220.000000 0.000515
1230.000000 0.000439
1240.000000 0.000572
1250.000000 0.000536
1260.000000 0.000581
1270.000000 0.000321
1280.000000 0.000377
1290.000000 0.000392
1300.000000 0.000425
1310.000000 0.000348
1320.000000 0.000357
1330.000000 0.000265
1340.000000 0.000242
1350.000000 0.000259
1360.000000 0.000281
1370.000000 0.000263
1380.000000 0.000195
1390.000000 0.000179
1400.000000 0.000260
1410.000000 0.000208
1420.000000 0.000156
1430.000000 0.000194
1440.000000 0.000200
1450.000000 0.000174
1460.000000 0.000180
1470.000000 0.000131
1480.000000 0.000089
1490.000000 0.000104
1500.000000 0.000097
1510.000000 0.000081
1520.000000 0.000082
1530.000000 0.000109
1540.000000 0.000102
1550.000000 0.000087
1560.000000 0.000058
1570.000000 0.000039
1580.000000 0.000046
1590.000000 0.000062
1600.000000 0.000053
1610.000000 0.000061
1620.000000 0.000062
1630.000000 0.000057
1640.000000 0.000026
1650.000000 0.000031
1660.000000 0.000054
1670.000000 0.000079
1680.000000 0.000031
1690.000000 0.000032
1700.000000 0.000026
1710.000000 0.000066
1720.000000 0.000014
1730.000000 0.000024
1740.000000 0.000019
1750.000000 0.000022
1760.000000 0.000022
1770.000000 0.000019
1780.000000 0.000022
1790.000000 0.000029
1800.000000 0.000024
1810.000000 0.000010
1820.000000 0.000010
1830.000000 0.000020
1840.000000 0.000034
1850.000000 0.000005
1860.000000 0.000036
1870.000000 0.000010
1880.000000 0.000012
1890.000000 0.000009
1900.000000 0.000002
1910.000000 0.000034
1920.000000 0.000000
1930.000000 0.000022
1940.000000 0.000007
1950.000000 0.000010
1960.000000 0.000035
1970.000000 0.000007
1980.000000 0.000010
1990.000000 0.000002
2000.000000 0.000007
2010.000000 0.000002
2020.000000 0.000003
2030.000000 0.000005
2040.000000 0.000005
2050.000000 0.000018
2060.000000 0.000005
2070.000000 0.000005
2080.000000 0.000003
2090.000000 0.000008
2100.000000 0.000005
2110.000000 0.000000
2120.000000 0.000008
2130.000000 0.000000
2140.000000 0.000003
2150.000000 0.000005
2160.000000 0.000000
2170.000000 0.000000
2180.000000 0.000003
2190.000000 0.000003
2200.000000 0.000003
2210.000000 0.000000
2220.000000 0.000000
2230.000000 0.000000
2240.000000 0.000003
2250.000000 0.000000
2260.000000 0.000003
2270.000000 0.000003
2280.000000 0.000000
2290.000000 0.000003
2300.000000 0.000000
2310.000000 0.000000
2320.000000 0.000003
2330.000000 0.000003
2340.000000 0.000000
2350.000000 0.000008
2360.000000 0.000000
2370.000000 0.000003
2380.000000 0.000003
2390.000000 0.000000
2400.000000 0.000000
2410.000000 0.000003
2420.000000 0.000005
2430.000000 0.000003
2440.000000 0.000000
2450.000000 0.000000
2460.000000 0.000000
2470.000000 0.000000
2480.000000 0.000003
2490.000000 0.000000
2500.000000 0.000000
2510.000000 0.000000
2520.000000 0.000000
2530.000000 0.000000
2540.000000 0.000000
2550.000000 0.000000


==> major_revision_2/tikzdata/bsln100_avgrxvoi_linearDistance.dat <==
10.000000 0.997696
20.000000 0.994825
30.000000 0.991123
40.000000 0.985469
50.000000 0.977298
60.000000 0.967534
70.000000 0.954350
80.000000 0.934820
90.000000 0.916178
100.000000 0.888172
110.000000 0.857130
120.000000 0.822694
130.000000 0.788114
140.000000 0.752016
150.000000 0.713278
160.000000 0.669798
170.000000 0.636526
180.000000 0.596207
190.000000 0.558746
200.000000 0.521322
210.000000 0.490382
220.000000 0.461103
230.000000 0.425904
240.000000 0.399620
250.000000 0.374280
260.000000 0.345686
270.000000 0.320872
280.000000 0.298856
290.000000 0.276500
300.000000 0.255096
310.000000 0.239022
320.000000 0.222855
330.000000 0.206259
340.000000 0.190160
350.000000 0.178429
360.000000 0.168799
370.000000 0.154022
380.000000 0.143306
390.000000 0.131192
400.000000 0.120724
410.000000 0.112053
420.000000 0.104530
430.000000 0.098449
440.000000 0.091125
450.000000 0.084413
460.000000 0.077239
470.000000 0.073152
480.000000 0.068319
490.000000 0.065391
500.000000 0.061149
510.000000 0.056967
520.000000 0.053466
530.000000 0.047698
540.000000 0.045157
550.000000 0.041944
560.000000 0.038530
570.000000 0.037631
580.000000 0.034035
590.000000 0.031384
600.000000 0.029699
610.000000 0.028190
620.000000 0.025662
630.000000 0.024267
640.000000 0.022212
650.000000 0.021582
660.000000 0.020307
670.000000 0.018161
680.000000 0.017577
690.000000 0.016606
700.000000 0.015322
710.000000 0.014308
720.000000 0.013085
730.000000 0.012276
740.000000 0.011137
750.000000 0.011226
760.000000 0.009780
770.000000 0.009993
780.000000 0.008548
790.000000 0.008218
800.000000 0.008643
810.000000 0.007264
820.000000 0.006769
830.000000 0.006449
840.000000 0.006209
850.000000 0.005851
860.000000 0.005427
870.000000 0.004696
880.000000 0.004456
890.000000 0.004302
900.000000 0.004072
910.000000 0.003990
920.000000 0.003969
930.000000 0.003320
940.000000 0.002783
950.000000 0.002763
960.000000 0.002712
970.000000 0.002525
980.000000 0.002548
990.000000 0.002361
1000.000000 0.002212
1010.000000 0.002029
1020.000000 0.002206
1030.000000 0.001981
1040.000000 0.001685
1050.000000 0.001706
1060.000000 0.001466
1070.000000 0.001478
1080.000000 0.001445
1090.000000 0.001441
1100.000000 0.001224
1110.000000 0.001023
1120.000000 0.001167
1130.000000 0.001155
1140.000000 0.000971
1150.000000 0.000820
1160.000000 0.000740
1170.000000 0.000895
1180.000000 0.000688
1190.000000 0.000660
1200.000000 0.000661
1210.000000 0.000578
1220.000000 0.000515
1230.000000 0.000439
1240.000000 0.000572
1250.000000 0.000536
1260.000000 0.000581
1270.000000 0.000321
1280.000000 0.000377
1290.000000 0.000392
1300.000000 0.000425
1310.000000 0.000348
1320.000000 0.000357
1330.000000 0.000265
1340.000000 0.000242
1350.000000 0.000259
1360.000000 0.000281
1370.000000 0.000263
1380.000000 0.000195
1390.000000 0.000179
1400.000000 0.000260
1410.000000 0.000208
1420.000000 0.000156
1430.000000 0.000194
1440.000000 0.000200
1450.000000 0.000174
1460.000000 0.000180
1470.000000 0.000131
1480.000000 0.000089
1490.000000 0.000104
1500.000000 0.000097
1510.000000 0.000081
1520.000000 0.000082
1530.000000 0.000109
1540.000000 0.000102
1550.000000 0.000087
1560.000000 0.000058
1570.000000 0.000039
1580.000000 0.000046
1590.000000 0.000062
1600.000000 0.000053
1610.000000 0.000061
1620.000000 0.000062
1630.000000 0.000057
1640.000000 0.000026
1650.000000 0.000031
1660.000000 0.000054
1670.000000 0.000079
1680.000000 0.000031
1690.000000 0.000032
1700.000000 0.000026
1710.000000 0.000066
1720.000000 0.000014
1730.000000 0.000024
1740.000000 0.000019
1750.000000 0.000022
1760.000000 0.000022
1770.000000 0.000019
1780.000000 0.000022
1790.000000 0.000029
1800.000000 0.000024
1810.000000 0.000010
1820.000000 0.000010
1830.000000 0.000020
1840.000000 0.000034
1850.000000 0.000005
1860.000000 0.000036
1870.000000 0.000010
1880.000000 0.000012
1890.000000 0.000009
1900.000000 0.000002
1910.000000 0.000034
1920.000000 0.000000
1930.000000 0.000022
1940.000000 0.000007
1950.000000 0.000010
1960.000000 0.000035
1970.000000 0.000007
1980.000000 0.000010
1990.000000 0.000002
2000.000000 0.000007
2010.000000 0.000002
2020.000000 0.000003
2030.000000 0.000005
2040.000000 0.000005
2050.000000 0.000018
2060.000000 0.000005
2070.000000 0.000005
2080.000000 0.000003
2090.000000 0.000008
2100.000000 0.000005
2110.000000 0.000000
2120.000000 0.000008
2130.000000 0.000000
2140.000000 0.000003
2150.000000 0.000005
2160.000000 0.000000
2170.000000 0.000000
2180.000000 0.000003
2190.000000 0.000003
2200.000000 0.000003
2210.000000 0.000000
2220.000000 0.000000
2230.000000 0.000000
2240.000000 0.000003
2250.000000 0.000000
2260.000000 0.000003
2270.000000 0.000003
2280.000000 0.000000
2290.000000 0.000003
2300.000000 0.000000
2310.000000 0.000000
2320.000000 0.000003
2330.000000 0.000003
2340.000000 0.000000
2350.000000 0.000008
2360.000000 0.000000
2370.000000 0.000003
2380.000000 0.000003
2390.000000 0.000000
2400.000000 0.000000
2410.000000 0.000003
2420.000000 0.000005
2430.000000 0.000003
2440.000000 0.000000
2450.000000 0.000000
2460.000000 0.000000
2470.000000 0.000000
2480.000000 0.000003
2490.000000 0.000000
2500.000000 0.000000
2510.000000 0.000000
2520.000000 0.000000
2530.000000 0.000000
2540.000000 0.000000
2550.000000 0.000000


==> major_revision_2/tikzdata/bsln200.dat <==
10.000000 0.998781
20.000000 0.995969
30.000000 0.993561
40.000000 0.989436
50.000000 0.986479
60.000000 0.983221
70.000000 0.980211
80.000000 0.976469
90.000000 0.972324
100.000000 0.968197
110.000000 0.962282
120.000000 0.955134
130.000000 0.947380
140.000000 0.940591
150.000000 0.930043
160.000000 0.920730
170.000000 0.909999
180.000000 0.900439
190.000000 0.883557
200.000000 0.870996
210.000000 0.858211
220.000000 0.841726
230.000000 0.825566
240.000000 0.811635
250.000000 0.794816
260.000000 0.778529
270.000000 0.756151
280.000000 0.737004
290.000000 0.719341
300.000000 0.701710
310.000000 0.686415
320.000000 0.663616
330.000000 0.641831
340.000000 0.620377
350.000000 0.607109
360.000000 0.586637
370.000000 0.563366
380.000000 0.542432
390.000000 0.524127
400.000000 0.502792
410.000000 0.481565
420.000000 0.466880
430.000000 0.448387
440.000000 0.431052
450.000000 0.414296
460.000000 0.398390
470.000000 0.378925
480.000000 0.367089
490.000000 0.350981
500.000000 0.339565
510.000000 0.319101
520.000000 0.306270
530.000000 0.293662
540.000000 0.279242
550.000000 0.265184
560.000000 0.251768
570.000000 0.236371
580.000000 0.225084
590.000000 0.217249
600.000000 0.209468
610.000000 0.199766
620.000000 0.187917
630.000000 0.176466
640.000000 0.168722
650.000000 0.160363
660.000000 0.154838
670.000000 0.146000
680.000000 0.137524
690.000000 0.129512
700.000000 0.121710
710.000000 0.116386
720.000000 0.109255
730.000000 0.105307
740.000000 0.097069
750.000000 0.091785
760.000000 0.084874
770.000000 0.083059
780.000000 0.079437
790.000000 0.076266
800.000000 0.075114
810.000000 0.067062
820.000000 0.062490
830.000000 0.060694
840.000000 0.056018
850.000000 0.051319
860.000000 0.048696
870.000000 0.045519
880.000000 0.043107
890.000000 0.042263
900.000000 0.040386
910.000000 0.037717
920.000000 0.036844
930.000000 0.031701
940.000000 0.029493
950.000000 0.029097
960.000000 0.029952
970.000000 0.024661
980.000000 0.025271
990.000000 0.022994
1000.000000 0.022370
1010.000000 0.020694
1020.000000 0.020074
1030.000000 0.019260
1040.000000 0.016939
1050.000000 0.016005
1060.000000 0.016114
1070.000000 0.014631
1080.000000 0.013468
1090.000000 0.012572
1100.000000 0.012794
1110.000000 0.010893
1120.000000 0.009990
1130.000000 0.009889
1140.000000 0.009321
1150.000000 0.009030
1160.000000 0.008149
1170.000000 0.007888
1180.000000 0.007272
1190.000000 0.006921
1200.000000 0.006283
1210.000000 0.005798
1220.000000 0.005714
1230.000000 0.005387
1240.000000 0.004899
1250.000000 0.004534
1260.000000 0.004697
1270.000000 0.003736
1280.000000 0.003837
1290.000000 0.003607
1300.000000 0.003763
1310.000000 0.003324
1320.000000 0.003400
1330.000000 0.002667
1340.000000 0.002721
1350.000000 0.002509
1360.000000 0.002094
1370.000000 0.002554
1380.000000 0.002418
1390.000000 0.002234
1400.000000 0.001880
1410.000000 0.001690
1420.000000 0.001668
1430.000000 0.001868
1440.000000 0.001311
1450.000000 0.001683
1460.000000 0.001289
1470.000000 0.001255
1480.000000 0.001097
1490.000000 0.001069
1500.000000 0.000992
1510.000000 0.000911
1520.000000 0.001085
1530.000000 0.000863
1540.000000 0.000825
1550.000000 0.000772
1560.000000 0.000905
1570.000000 0.000602
1580.000000 0.000517
1590.000000 0.000487
1600.000000 0.000750
1610.000000 0.000555
1620.000000 0.000413
1630.000000 0.000514
1640.000000 0.000414
1650.000000 0.000542
1660.000000 0.000367
1670.000000 0.000369
1680.000000 0.000408
1690.000000 0.000307
1700.000000 0.000393
1710.000000 0.000292
1720.000000 0.000232
1730.000000 0.000254
1740.000000 0.000252
1750.000000 0.000169
1760.000000 0.000199
1770.000000 0.000235
1780.000000 0.000151
1790.000000 0.000166
1800.000000 0.000131
1810.000000 0.000131
1820.000000 0.000195
1830.000000 0.000137
1840.000000 0.000169
1850.000000 0.000107
1860.000000 0.000219
1870.000000 0.000085
1880.000000 0.000087
1890.000000 0.000094
1900.000000 0.000060
1910.000000 0.000111
1920.000000 0.000051
1930.000000 0.000111
1940.000000 0.000083
1950.000000 0.000085
1960.000000 0.000096
1970.000000 0.000049
1980.000000 0.000079
1990.000000 0.000029
2000.000000 0.000057
2010.000000 0.000116
2020.000000 0.000033
2030.000000 0.000076
2040.000000 0.000074
2050.000000 0.000027
2060.000000 0.000021
2070.000000 0.000039
2080.000000 0.000092
2090.000000 0.000035
2100.000000 0.000027
2110.000000 0.000066
2120.000000 0.000021
2130.000000 0.000021
2140.000000 0.000021
2150.000000 0.000015
2160.000000 0.000003
2170.000000 0.000033
2180.000000 0.000030
2190.000000 0.000079
2200.000000 0.000018
2210.000000 0.000016
2220.000000 0.000006
2230.000000 0.000009
2240.000000 0.000012
2250.000000 0.000000
2260.000000 0.000003
2270.000000 0.000019
2280.000000 0.000009
2290.000000 0.000003
2300.000000 0.000006
2310.000000 0.000003
2320.000000 0.000006
2330.000000 0.000009
2340.000000 0.000012
2350.000000 0.000006
2360.000000 0.000032
2370.000000 0.000003
2380.000000 0.000022
2390.000000 0.000013
2400.000000 0.000013
2410.000000 0.000006
2420.000000 0.000050
2430.000000 0.000013
2440.000000 0.000010
2450.000000 0.000000
2460.000000 0.000013
2470.000000 0.000000
2480.000000 0.000000
2490.000000 0.000000
2500.000000 0.000000
2510.000000 0.000003
2520.000000 0.000000
2530.000000 0.000000
2540.000000 0.000000
2550.000000 0.000003


==> major_revision_2/tikzdata/bsln200_avgrxvoi_linearDistance.dat <==
10.000000 0.499391
20.000000 0.497984
30.000000 0.496781
40.000000 0.494718
50.000000 0.493239
60.000000 0.491611
70.000000 0.490106
80.000000 0.488235
90.000000 0.486162
100.000000 0.484098
110.000000 0.481141
120.000000 0.477567
130.000000 0.473690
140.000000 0.470295
150.000000 0.465021
160.000000 0.460365
170.000000 0.455000
180.000000 0.450219
190.000000 0.441779
200.000000 0.435498
210.000000 0.429105
220.000000 0.420863
230.000000 0.412783
240.000000 0.405817
250.000000 0.397408
260.000000 0.389265
270.000000 0.378076
280.000000 0.368502
290.000000 0.359671
300.000000 0.350855
310.000000 0.343207
320.000000 0.331808
330.000000 0.320916
340.000000 0.310188
350.000000 0.303555
360.000000 0.293318
370.000000 0.281683
380.000000 0.271216
390.000000 0.262064
400.000000 0.251396
410.000000 0.240783
420.000000 0.233440
430.000000 0.224193
440.000000 0.215526
450.000000 0.207148
460.000000 0.199195
470.000000 0.189463
480.000000 0.183544
490.000000 0.175490
500.000000 0.169783
510.000000 0.159551
520.000000 0.153135
530.000000 0.146831
540.000000 0.139621
550.000000 0.132592
560.000000 0.125884
570.000000 0.118185
580.000000 0.112542
590.000000 0.108624
600.000000 0.104734
610.000000 0.099883
620.000000 0.093959
630.000000 0.088233
640.000000 0.084361
650.000000 0.080182
660.000000 0.077419
670.000000 0.073000
680.000000 0.068762
690.000000 0.064756
700.000000 0.060855
710.000000 0.058193
720.000000 0.054628
730.000000 0.052653
740.000000 0.048535
750.000000 0.045893
760.000000 0.042437
770.000000 0.041529
780.000000 0.039718
790.000000 0.038133
800.000000 0.037557
810.000000 0.033531
820.000000 0.031245
830.000000 0.030347
840.000000 0.028009
850.000000 0.025659
860.000000 0.024348
870.000000 0.022759
880.000000 0.021553
890.000000 0.021132
900.000000 0.020193
910.000000 0.018859
920.000000 0.018422
930.000000 0.015851
940.000000 0.014746
950.000000 0.014549
960.000000 0.014976
970.000000 0.012330
980.000000 0.012635
990.000000 0.011497
1000.000000 0.011185
1010.000000 0.010347
1020.000000 0.010037
1030.000000 0.009630
1040.000000 0.008469
1050.000000 0.008002
1060.000000 0.008057
1070.000000 0.007315
1080.000000 0.006734
1090.000000 0.006286
1100.000000 0.006397
1110.000000 0.005446
1120.000000 0.004995
1130.000000 0.004945
1140.000000 0.004660
1150.000000 0.004515
1160.000000 0.004074
1170.000000 0.003944
1180.000000 0.003636
1190.000000 0.003461
1200.000000 0.003142
1210.000000 0.002899
1220.000000 0.002857
1230.000000 0.002694
1240.000000 0.002449
1250.000000 0.002267
1260.000000 0.002348
1270.000000 0.001868
1280.000000 0.001919
1290.000000 0.001803
1300.000000 0.001881
1310.000000 0.001662
1320.000000 0.001700
1330.000000 0.001334
1340.000000 0.001360
1350.000000 0.001254
1360.000000 0.001047
1370.000000 0.001277
1380.000000 0.001209
1390.000000 0.001117
1400.000000 0.000940
1410.000000 0.000845
1420.000000 0.000834
1430.000000 0.000934
1440.000000 0.000656
1450.000000 0.000842
1460.000000 0.000644
1470.000000 0.000628
1480.000000 0.000549
1490.000000 0.000535
1500.000000 0.000496
1510.000000 0.000456
1520.000000 0.000543
1530.000000 0.000432
1540.000000 0.000412
1550.000000 0.000386
1560.000000 0.000452
1570.000000 0.000301
1580.000000 0.000258
1590.000000 0.000244
1600.000000 0.000375
1610.000000 0.000278
1620.000000 0.000207
1630.000000 0.000257
1640.000000 0.000207
1650.000000 0.000271
1660.000000 0.000183
1670.000000 0.000185
1680.000000 0.000204
1690.000000 0.000153
1700.000000 0.000197
1710.000000 0.000146
1720.000000 0.000116
1730.000000 0.000127
1740.000000 0.000126
1750.000000 0.000084
1760.000000 0.000100
1770.000000 0.000117
1780.000000 0.000076
1790.000000 0.000083
1800.000000 0.000066
1810.000000 0.000066
1820.000000 0.000097
1830.000000 0.000068
1840.000000 0.000084
1850.000000 0.000053
1860.000000 0.000110
1870.000000 0.000043
1880.000000 0.000044
1890.000000 0.000047
1900.000000 0.000030
1910.000000 0.000056
1920.000000 0.000025
1930.000000 0.000056
1940.000000 0.000041
1950.000000 0.000043
1960.000000 0.000048
1970.000000 0.000024
1980.000000 0.000039
1990.000000 0.000015
2000.000000 0.000029
2010.000000 0.000058
2020.000000 0.000017
2030.000000 0.000038
2040.000000 0.000037
2050.000000 0.000013
2060.000000 0.000010
2070.000000 0.000019
2080.000000 0.000046
2090.000000 0.000017
2100.000000 0.000013
2110.000000 0.000033
2120.000000 0.000010
2130.000000 0.000010
2140.000000 0.000010
2150.000000 0.000008
2160.000000 0.000002
2170.000000 0.000017
2180.000000 0.000015
2190.000000 0.000039
2200.000000 0.000009
2210.000000 0.000008
2220.000000 0.000003
2230.000000 0.000005
2240.000000 0.000006
2250.000000 0.000000
2260.000000 0.000002
2270.000000 0.000010
2280.000000 0.000005
2290.000000 0.000002
2300.000000 0.000003
2310.000000 0.000002
2320.000000 0.000003
2330.000000 0.000005
2340.000000 0.000006
2350.000000 0.000003
2360.000000 0.000016
2370.000000 0.000002
2380.000000 0.000011
2390.000000 0.000006
2400.000000 0.000006
2410.000000 0.000003
2420.000000 0.000025
2430.000000 0.000006
2440.000000 0.000005
2450.000000 0.000000
2460.000000 0.000006
2470.000000 0.000000
2480.000000 0.000000
2490.000000 0.000000
2500.000000 0.000000
2510.000000 0.000002
2520.000000 0.000000
2530.000000 0.000000
2540.000000 0.000000
2550.000000 0.000002


==> major_revision_2/tikzdata/bsln400.dat <==
10.000000 0.998219
20.000000 0.995741
30.000000 0.993467
40.000000 0.992076
50.000000 0.990131
60.000000 0.988719
70.000000 0.987355
80.000000 0.985431
90.000000 0.983285
100.000000 0.981838
110.000000 0.979021
120.000000 0.978069
130.000000 0.976069
140.000000 0.973206
150.000000 0.971232
160.000000 0.968508
170.000000 0.966129
180.000000 0.964819
190.000000 0.961552
200.000000 0.958873
210.000000 0.955961
220.000000 0.951086
230.000000 0.947670
240.000000 0.943650
250.000000 0.939156
260.000000 0.935026
270.000000 0.929142
280.000000 0.922620
290.000000 0.917109
300.000000 0.909865
310.000000 0.902186
320.000000 0.896687
330.000000 0.887234
340.000000 0.877527
350.000000 0.868154
360.000000 0.859662
370.000000 0.846846
380.000000 0.836394
390.000000 0.824101
400.000000 0.805348
410.000000 0.793173
420.000000 0.783404
430.000000 0.765437
440.000000 0.750948
450.000000 0.733588
460.000000 0.720762
470.000000 0.705435
480.000000 0.693406
490.000000 0.674356
500.000000 0.657317
510.000000 0.638678
520.000000 0.620933
530.000000 0.607201
540.000000 0.587290
550.000000 0.570885
560.000000 0.550335
570.000000 0.535874
580.000000 0.514568
590.000000 0.493988
600.000000 0.482219
610.000000 0.465074
620.000000 0.446326
630.000000 0.435909
640.000000 0.421372
650.000000 0.404368
660.000000 0.384381
670.000000 0.371844
680.000000 0.355798
690.000000 0.339436
700.000000 0.326235
710.000000 0.317605
720.000000 0.299164
730.000000 0.288833
740.000000 0.279114
750.000000 0.263941
760.000000 0.250684
770.000000 0.235147
780.000000 0.227030
790.000000 0.219558
800.000000 0.210287
810.000000 0.198344
820.000000 0.188820
830.000000 0.181437
840.000000 0.171080
850.000000 0.163297
860.000000 0.155091
870.000000 0.147817
880.000000 0.140289
890.000000 0.133002
900.000000 0.127921
910.000000 0.122005
920.000000 0.116798
930.000000 0.108057
940.000000 0.102578
950.000000 0.097479
960.000000 0.094770
970.000000 0.086995
980.000000 0.083244
990.000000 0.076925
1000.000000 0.073357
1010.000000 0.069532
1020.000000 0.067058
1030.000000 0.063326
1040.000000 0.058690
1050.000000 0.057185
1060.000000 0.055434
1070.000000 0.052130
1080.000000 0.047393
1090.000000 0.044790
1100.000000 0.042901
1110.000000 0.041065
1120.000000 0.039024
1130.000000 0.036007
1140.000000 0.034027
1150.000000 0.033104
1160.000000 0.031081
1170.000000 0.030423
1180.000000 0.028185
1190.000000 0.026576
1200.000000 0.023107
1210.000000 0.021972
1220.000000 0.021134
1230.000000 0.019521
1240.000000 0.019243
1250.000000 0.019716
1260.000000 0.017783
1270.000000 0.016427
1280.000000 0.015488
1290.000000 0.014677
1300.000000 0.015110
1310.000000 0.012407
1320.000000 0.012341
1330.000000 0.011622
1340.000000 0.011175
1350.000000 0.010735
1360.000000 0.010666
1370.000000 0.009902
1380.000000 0.008895
1390.000000 0.007973
1400.000000 0.008087
1410.000000 0.008540
1420.000000 0.006990
1430.000000 0.007622
1440.000000 0.006983
1450.000000 0.006604
1460.000000 0.005199
1470.000000 0.004756
1480.000000 0.004389
1490.000000 0.004684
1500.000000 0.004186
1510.000000 0.003706
1520.000000 0.003990
1530.000000 0.003913
1540.000000 0.004061
1550.000000 0.003449
1560.000000 0.003208
1570.000000 0.002823
1580.000000 0.002692
1590.000000 0.002250
1600.000000 0.002424
1610.000000 0.002334
1620.000000 0.002307
1630.000000 0.002553
1640.000000 0.002501
1650.000000 0.001787
1660.000000 0.001692
1670.000000 0.002097
1680.000000 0.001468
1690.000000 0.001475
1700.000000 0.001262
1710.000000 0.001246
1720.000000 0.001230
1730.000000 0.001628
1740.000000 0.001039
1750.000000 0.001244
1760.000000 0.001014
1770.000000 0.000834
1780.000000 0.000854
1790.000000 0.000820
1800.000000 0.000826
1810.000000 0.000761
1820.000000 0.000580
1830.000000 0.000670
1840.000000 0.000667
1850.000000 0.000652
1860.000000 0.000601
1870.000000 0.000716
1880.000000 0.000607
1890.000000 0.000504
1900.000000 0.000441
1910.000000 0.000544
1920.000000 0.000310
1930.000000 0.000350
1940.000000 0.000376
1950.000000 0.000341
1960.000000 0.000416
1970.000000 0.000256
1980.000000 0.000167
1990.000000 0.000181
2000.000000 0.000267
2010.000000 0.000154
2020.000000 0.000184
2030.000000 0.000161
2040.000000 0.000154
2050.000000 0.000164
2060.000000 0.000141
2070.000000 0.000161
2080.000000 0.000158
2090.000000 0.000194
2100.000000 0.000159
2110.000000 0.000108
2120.000000 0.000075
2130.000000 0.000108
2140.000000 0.000070
2150.000000 0.000141
2160.000000 0.000041
2170.000000 0.000053
2180.000000 0.000087
2190.000000 0.000151
2200.000000 0.000061
2210.000000 0.000081
2220.000000 0.000050
2230.000000 0.000057
2240.000000 0.000030
2250.000000 0.000068
2260.000000 0.000046
2270.000000 0.000096
2280.000000 0.000160
2290.000000 0.000209
2300.000000 0.000023
2310.000000 0.000043
2320.000000 0.000015
2330.000000 0.000016
2340.000000 0.000050
2350.000000 0.000019
2360.000000 0.000020
2370.000000 0.000036
2380.000000 0.000012
2390.000000 0.000008
2400.000000 0.000027
2410.000000 0.000061
2420.000000 0.000019
2430.000000 0.000016
2440.000000 0.000016
2450.000000 0.000004
2460.000000 0.000039
2470.000000 0.000023
2480.000000 0.000012
2490.000000 0.000020
2500.000000 0.000016
2510.000000 0.000016
2520.000000 0.000016
2530.000000 0.000020
2540.000000 0.000012
2550.000000 0.000016


==> major_revision_2/tikzdata/bsln400_avgrxvoi_linearDistance.dat <==
10.000000 0.249555
20.000000 0.248935
30.000000 0.248367
40.000000 0.248019
50.000000 0.247533
60.000000 0.247180
70.000000 0.246839
80.000000 0.246358
90.000000 0.245821
100.000000 0.245459
110.000000 0.244755
120.000000 0.244517
130.000000 0.244017
140.000000 0.243302
150.000000 0.242808
160.000000 0.242127
170.000000 0.241532
180.000000 0.241205
190.000000 0.240388
200.000000 0.239718
210.000000 0.238990
220.000000 0.237771
230.000000 0.236918
240.000000 0.235912
250.000000 0.234789
260.000000 0.233757
270.000000 0.232286
280.000000 0.230655
290.000000 0.229277
300.000000 0.227466
310.000000 0.225547
320.000000 0.224172
330.000000 0.221808
340.000000 0.219382
350.000000 0.217038
360.000000 0.214916
370.000000 0.211711
380.000000 0.209098
390.000000 0.206025
400.000000 0.201337
410.000000 0.198293
420.000000 0.195851
430.000000 0.191359
440.000000 0.187737
450.000000 0.183397
460.000000 0.180191
470.000000 0.176359
480.000000 0.173351
490.000000 0.168589
500.000000 0.164329
510.000000 0.159669
520.000000 0.155233
530.000000 0.151800
540.000000 0.146822
550.000000 0.142721
560.000000 0.137584
570.000000 0.133968
580.000000 0.128642
590.000000 0.123497
600.000000 0.120555
610.000000 0.116268
620.000000 0.111582
630.000000 0.108977
640.000000 0.105343
650.000000 0.101092
660.000000 0.096095
670.000000 0.092961
680.000000 0.088950
690.000000 0.084859
700.000000 0.081559
710.000000 0.079401
720.000000 0.074791
730.000000 0.072208
740.000000 0.069778
750.000000 0.065985
760.000000 0.062671
770.000000 0.058787
780.000000 0.056758
790.000000 0.054890
800.000000 0.052572
810.000000 0.049586
820.000000 0.047205
830.000000 0.045359
840.000000 0.042770
850.000000 0.040824
860.000000 0.038773
870.000000 0.036954
880.000000 0.035072
890.000000 0.033251
900.000000 0.031980
910.000000 0.030501
920.000000 0.029199
930.000000 0.027014
940.000000 0.025645
950.000000 0.024370
960.000000 0.023692
970.000000 0.021749
980.000000 0.020811
990.000000 0.019231
1000.000000 0.018339
1010.000000 0.017383
1020.000000 0.016765
1030.000000 0.015831
1040.000000 0.014672
1050.000000 0.014296
1060.000000 0.013858
1070.000000 0.013033
1080.000000 0.011848
1090.000000 0.011198
1100.000000 0.010725
1110.000000 0.010266
1120.000000 0.009756
1130.000000 0.009002
1140.000000 0.008507
1150.000000 0.008276
1160.000000 0.007770
1170.000000 0.007606
1180.000000 0.007046
1190.000000 0.006644
1200.000000 0.005777
1210.000000 0.005493
1220.000000 0.005284
1230.000000 0.004880
1240.000000 0.004811
1250.000000 0.004929
1260.000000 0.004446
1270.000000 0.004107
1280.000000 0.003872
1290.000000 0.003669
1300.000000 0.003778
1310.000000 0.003102
1320.000000 0.003085
1330.000000 0.002906
1340.000000 0.002794
1350.000000 0.002684
1360.000000 0.002667
1370.000000 0.002475
1380.000000 0.002224
1390.000000 0.001993
1400.000000 0.002022
1410.000000 0.002135
1420.000000 0.001747
1430.000000 0.001906
1440.000000 0.001746
1450.000000 0.001651
1460.000000 0.001300
1470.000000 0.001189
1480.000000 0.001097
1490.000000 0.001171
1500.000000 0.001046
1510.000000 0.000927
1520.000000 0.000997
1530.000000 0.000978
1540.000000 0.001015
1550.000000 0.000862
1560.000000 0.000802
1570.000000 0.000706
1580.000000 0.000673
1590.000000 0.000562
1600.000000 0.000606
1610.000000 0.000584
1620.000000 0.000577
1630.000000 0.000638
1640.000000 0.000625
1650.000000 0.000447
1660.000000 0.000423
1670.000000 0.000524
1680.000000 0.000367
1690.000000 0.000369
1700.000000 0.000316
1710.000000 0.000311
1720.000000 0.000307
1730.000000 0.000407
1740.000000 0.000260
1750.000000 0.000311
1760.000000 0.000253
1770.000000 0.000208
1780.000000 0.000214
1790.000000 0.000205
1800.000000 0.000207
1810.000000 0.000190
1820.000000 0.000145
1830.000000 0.000168
1840.000000 0.000167
1850.000000 0.000163
1860.000000 0.000150
1870.000000 0.000179
1880.000000 0.000152
1890.000000 0.000126
1900.000000 0.000110
1910.000000 0.000136
1920.000000 0.000077
1930.000000 0.000087
1940.000000 0.000094
1950.000000 0.000085
1960.000000 0.000104
1970.000000 0.000064
1980.000000 0.000042
1990.000000 0.000045
2000.000000 0.000067
2010.000000 0.000039
2020.000000 0.000046
2030.000000 0.000040
2040.000000 0.000039
2050.000000 0.000041
2060.000000 0.000035
2070.000000 0.000040
2080.000000 0.000039
2090.000000 0.000048
2100.000000 0.000040
2110.000000 0.000027
2120.000000 0.000019
2130.000000 0.000027
2140.000000 0.000017
2150.000000 0.000035
2160.000000 0.000010
2170.000000 0.000013
2180.000000 0.000022
2190.000000 0.000038
2200.000000 0.000015
2210.000000 0.000020
2220.000000 0.000013
2230.000000 0.000014
2240.000000 0.000008
2250.000000 0.000017
2260.000000 0.000012
2270.000000 0.000024
2280.000000 0.000040
2290.000000 0.000052
2300.000000 0.000006
2310.000000 0.000011
2320.000000 0.000004
2330.000000 0.000004
2340.000000 0.000013
2350.000000 0.000005
2360.000000 0.000005
2370.000000 0.000009
2380.000000 0.000003
2390.000000 0.000002
2400.000000 0.000007
2410.000000 0.000015
2420.000000 0.000005
2430.000000 0.000004
2440.000000 0.000004
2450.000000 0.000001
2460.000000 0.000010
2470.000000 0.000006
2480.000000 0.000003
2490.000000 0.000005
2500.000000 0.000004
2510.000000 0.000004
2520.000000 0.000004
2530.000000 0.000005
2540.000000 0.000003
2550.000000 0.000004


==> major_revision_2/tikzdata/rnd200.dat <==
10.000000 0.999370
20.000000 0.997676
30.000000 0.995254
40.000000 0.992944
50.000000 0.990728
60.000000 0.987975
70.000000 0.986073
80.000000 0.982796
90.000000 0.979158
100.000000 0.976561
110.000000 0.972833
120.000000 0.968545
130.000000 0.963513
140.000000 0.956722
150.000000 0.950638
160.000000 0.943485
170.000000 0.934341
180.000000 0.924890
190.000000 0.916967
200.000000 0.904912
210.000000 0.896110
220.000000 0.883601
230.000000 0.871920
240.000000 0.858016
250.000000 0.845678
260.000000 0.829279
270.000000 0.813773
280.000000 0.796091
290.000000 0.780723
300.000000 0.765005
310.000000 0.751333
320.000000 0.731314
330.000000 0.708462
340.000000 0.696703
350.000000 0.680435
360.000000 0.662859
370.000000 0.641746
380.000000 0.628241
390.000000 0.605879
400.000000 0.586024
410.000000 0.571278
420.000000 0.554326
430.000000 0.536178
440.000000 0.519743
450.000000 0.506266
460.000000 0.483906
470.000000 0.466659
480.000000 0.459246
490.000000 0.443070
500.000000 0.430302
510.000000 0.408463
520.000000 0.395556
530.000000 0.387151
540.000000 0.369646
550.000000 0.355108
560.000000 0.339188
570.000000 0.324117
580.000000 0.311496
590.000000 0.298417
600.000000 0.288703
610.000000 0.284848
620.000000 0.267846
630.000000 0.257375
640.000000 0.246803
650.000000 0.237474
660.000000 0.228484
670.000000 0.214627
680.000000 0.205391
690.000000 0.197689
700.000000 0.189539
710.000000 0.184260
720.000000 0.170532
730.000000 0.168180
740.000000 0.156345
750.000000 0.152257
760.000000 0.143935
770.000000 0.136636
780.000000 0.129820
790.000000 0.124441
800.000000 0.121720
810.000000 0.115334
820.000000 0.109390
830.000000 0.105782
840.000000 0.098483
850.000000 0.092969
860.000000 0.088693
870.000000 0.085925
880.000000 0.080784
890.000000 0.076914
900.000000 0.074172
910.000000 0.072409
920.000000 0.069182
930.000000 0.063956
940.000000 0.059004
950.000000 0.059800
960.000000 0.056387
970.000000 0.051755
980.000000 0.050916
990.000000 0.045933
1000.000000 0.044168
1010.000000 0.041950
1020.000000 0.040953
1030.000000 0.039448
1040.000000 0.037228
1050.000000 0.035479
1060.000000 0.034027
1070.000000 0.032533
1080.000000 0.030423
1090.000000 0.030003
1100.000000 0.027090
1110.000000 0.025839
1120.000000 0.023630
1130.000000 0.023522
1140.000000 0.022077
1150.000000 0.021340
1160.000000 0.019412
1170.000000 0.019994
1180.000000 0.017993
1190.000000 0.017472
1200.000000 0.016734
1210.000000 0.015591
1220.000000 0.014970
1230.000000 0.013955
1240.000000 0.012043
1250.000000 0.012121
1260.000000 0.012301
1270.000000 0.010887
1280.000000 0.010739
1290.000000 0.010276
1300.000000 0.009832
1310.000000 0.009524
1320.000000 0.008649
1330.000000 0.008222
1340.000000 0.007658
1350.000000 0.007590
1360.000000 0.007038
1370.000000 0.007670
1380.000000 0.006802
1390.000000 0.006286
1400.000000 0.006631
1410.000000 0.006082
1420.000000 0.005910
1430.000000 0.005404
1440.000000 0.004498
1450.000000 0.004534
1460.000000 0.004253
1470.000000 0.004324
1480.000000 0.004507
1490.000000 0.003825
1500.000000 0.003739
1510.000000 0.003084
1520.000000 0.003158
1530.000000 0.003018
1540.000000 0.002947
1550.000000 0.002762
1560.000000 0.002592
1570.000000 0.002332
1580.000000 0.002244
1590.000000 0.002227
1600.000000 0.001976
1610.000000 0.002334
1620.000000 0.001890
1630.000000 0.001850
1640.000000 0.001677
1650.000000 0.001729
1660.000000 0.001772
1670.000000 0.001720
1680.000000 0.001367
1690.000000 0.001184
1700.000000 0.001231
1710.000000 0.001153
1720.000000 0.001179
1730.000000 0.001160
1740.000000 0.001016
1750.000000 0.001177
1760.000000 0.000785
1770.000000 0.000742
1780.000000 0.000813
1790.000000 0.000800
1800.000000 0.000761
1810.000000 0.000722
1820.000000 0.000751
1830.000000 0.000529
1840.000000 0.000526
1850.000000 0.000584
1860.000000 0.000524
1870.000000 0.000652
1880.000000 0.000527
1890.000000 0.000494
1900.000000 0.000412
1910.000000 0.000660
1920.000000 0.000489
1930.000000 0.000326
1940.000000 0.000428
1950.000000 0.000353
1960.000000 0.000391
1970.000000 0.000355
1980.000000 0.000294
1990.000000 0.000225
2000.000000 0.000320
2010.000000 0.000319
2020.000000 0.000185
2030.000000 0.000253
2040.000000 0.000200
2050.000000 0.000192
2060.000000 0.000181
2070.000000 0.000184
2080.000000 0.000258
2090.000000 0.000186
2100.000000 0.000169
2110.000000 0.000130
2120.000000 0.000148
2130.000000 0.000152
2140.000000 0.000179
2150.000000 0.000111
2160.000000 0.000136
2170.000000 0.000118
2180.000000 0.000082
2190.000000 0.000112
2200.000000 0.000113
2210.000000 0.000109
2220.000000 0.000090
2230.000000 0.000065
2240.000000 0.000065
2250.000000 0.000050
2260.000000 0.000081
2270.000000 0.000081
2280.000000 0.000113
2290.000000 0.000055
2300.000000 0.000050
2310.000000 0.000060
2320.000000 0.000068
2330.000000 0.000085
2340.000000 0.000056
2350.000000 0.000035
2360.000000 0.000071
2370.000000 0.000057
2380.000000 0.000067
2390.000000 0.000022
2400.000000 0.000032
2410.000000 0.000069
2420.000000 0.000060
2430.000000 0.000032
2440.000000 0.000016
2450.000000 0.000067
2460.000000 0.000035
2470.000000 0.000013
2480.000000 0.000028
2490.000000 0.000026
2500.000000 0.000013
2510.000000 0.000016
2520.000000 0.000010
2530.000000 0.000023
2540.000000 0.000016
2550.000000 0.000026


==> major_revision_2/tikzdata/rnd200_avgrxvoi_linearDistance.dat <==
10.000000 0.247086
20.000000 0.246667
30.000000 0.246068
40.000000 0.245497
50.000000 0.244949
60.000000 0.244268
70.000000 0.243798
80.000000 0.242988
90.000000 0.242089
100.000000 0.241446
110.000000 0.240525
120.000000 0.239465
130.000000 0.238220
140.000000 0.236541
150.000000 0.235037
160.000000 0.233269
170.000000 0.231008
180.000000 0.228671
190.000000 0.226712
200.000000 0.223732
210.000000 0.221556
220.000000 0.218463
230.000000 0.215575
240.000000 0.212137
250.000000 0.209087
260.000000 0.205032
270.000000 0.201199
280.000000 0.196827
290.000000 0.193027
300.000000 0.189141
310.000000 0.185761
320.000000 0.180811
330.000000 0.175161
340.000000 0.172254
350.000000 0.168232
360.000000 0.163886
370.000000 0.158666
380.000000 0.155327
390.000000 0.149798
400.000000 0.144889
410.000000 0.141244
420.000000 0.137052
430.000000 0.132565
440.000000 0.128502
450.000000 0.125170
460.000000 0.119642
470.000000 0.115377
480.000000 0.113545
490.000000 0.109545
500.000000 0.106389
510.000000 0.100989
520.000000 0.097798
530.000000 0.095720
540.000000 0.091392
550.000000 0.087797
560.000000 0.083861
570.000000 0.080135
580.000000 0.077015
590.000000 0.073781
600.000000 0.071379
610.000000 0.070426
620.000000 0.066223
630.000000 0.063634
640.000000 0.061020
650.000000 0.058713
660.000000 0.056491
670.000000 0.053065
680.000000 0.050781
690.000000 0.048877
700.000000 0.046862
710.000000 0.045557
720.000000 0.042163
730.000000 0.041581
740.000000 0.038655
750.000000 0.037644
760.000000 0.035587
770.000000 0.033782
780.000000 0.032097
790.000000 0.030767
800.000000 0.030094
810.000000 0.028515
820.000000 0.027046
830.000000 0.026154
840.000000 0.024349
850.000000 0.022986
860.000000 0.021929
870.000000 0.021244
880.000000 0.019973
890.000000 0.019016
900.000000 0.018338
910.000000 0.017903
920.000000 0.017105
930.000000 0.015813
940.000000 0.014588
950.000000 0.014785
960.000000 0.013941
970.000000 0.012796
980.000000 0.012589
990.000000 0.011357
1000.000000 0.010920
1010.000000 0.010372
1020.000000 0.010125
1030.000000 0.009753
1040.000000 0.009204
1050.000000 0.008772
1060.000000 0.008413
1070.000000 0.008044
1080.000000 0.007522
1090.000000 0.007418
1100.000000 0.006698
1110.000000 0.006388
1120.000000 0.005842
1130.000000 0.005816
1140.000000 0.005458
1150.000000 0.005276
1160.000000 0.004799
1170.000000 0.004943
1180.000000 0.004449
1190.000000 0.004320
1200.000000 0.004137
1210.000000 0.003855
1220.000000 0.003701
1230.000000 0.003450
1240.000000 0.002978
1250.000000 0.002997
1260.000000 0.003041
1270.000000 0.002692
1280.000000 0.002655
1290.000000 0.002541
1300.000000 0.002431
1310.000000 0.002355
1320.000000 0.002138
1330.000000 0.002033
1340.000000 0.001893
1350.000000 0.001877
1360.000000 0.001740
1370.000000 0.001896
1380.000000 0.001682
1390.000000 0.001554
1400.000000 0.001639
1410.000000 0.001504
1420.000000 0.001461
1430.000000 0.001336
1440.000000 0.001112
1450.000000 0.001121
1460.000000 0.001052
1470.000000 0.001069
1480.000000 0.001114
1490.000000 0.000946
1500.000000 0.000924
1510.000000 0.000762
1520.000000 0.000781
1530.000000 0.000746
1540.000000 0.000729
1550.000000 0.000683
1560.000000 0.000641
1570.000000 0.000577
1580.000000 0.000555
1590.000000 0.000551
1600.000000 0.000489
1610.000000 0.000577
1620.000000 0.000467
1630.000000 0.000457
1640.000000 0.000415
1650.000000 0.000427
1660.000000 0.000438
1670.000000 0.000425
1680.000000 0.000338
1690.000000 0.000293
1700.000000 0.000304
1710.000000 0.000285
1720.000000 0.000291
1730.000000 0.000287
1740.000000 0.000251
1750.000000 0.000291
1760.000000 0.000194
1770.000000 0.000183
1780.000000 0.000201
1790.000000 0.000198
1800.000000 0.000188
1810.000000 0.000179
1820.000000 0.000186
1830.000000 0.000131
1840.000000 0.000130
1850.000000 0.000144
1860.000000 0.000130
1870.000000 0.000161
1880.000000 0.000130
1890.000000 0.000122
1900.000000 0.000102
1910.000000 0.000163
1920.000000 0.000121
1930.000000 0.000081
1940.000000 0.000106
1950.000000 0.000087
1960.000000 0.000097
1970.000000 0.000088
1980.000000 0.000073
1990.000000 0.000056
2000.000000 0.000079
2010.000000 0.000079
2020.000000 0.000046
2030.000000 0.000063
2040.000000 0.000049
2050.000000 0.000047
2060.000000 0.000045
2070.000000 0.000045
2080.000000 0.000064
2090.000000 0.000046
2100.000000 0.000042
2110.000000 0.000032
2120.000000 0.000037
2130.000000 0.000038
2140.000000 0.000044
2150.000000 0.000027
2160.000000 0.000034
2170.000000 0.000029
2180.000000 0.000020
2190.000000 0.000028
2200.000000 0.000028
2210.000000 0.000027
2220.000000 0.000022
2230.000000 0.000016
2240.000000 0.000016
2250.000000 0.000012
2260.000000 0.000020
2270.000000 0.000020
2280.000000 0.000028
2290.000000 0.000014
2300.000000 0.000012
2310.000000 0.000015
2320.000000 0.000017
2330.000000 0.000021
2340.000000 0.000014
2350.000000 0.000009
2360.000000 0.000018
2370.000000 0.000014
2380.000000 0.000017
2390.000000 0.000005
2400.000000 0.000008
2410.000000 0.000017
2420.000000 0.000015
2430.000000 0.000008
2440.000000 0.000004
2450.000000 0.000017
2460.000000 0.000009
2470.000000 0.000003
2480.000000 0.000007
2490.000000 0.000006
2500.000000 0.000003
2510.000000 0.000004
2520.000000 0.000002
2530.000000 0.000006
2540.000000 0.000004
2550.000000 0.000006


==> major_revision_2/tikzdata/voi200.dat <==
10.000000 0.997984
20.000000 0.997830
30.000000 0.996742
40.000000 0.995856
50.000000 0.994461
60.000000 0.992433
70.000000 0.991529
80.000000 0.989749
90.000000 0.988097
100.000000 0.987268
110.000000 0.985647
120.000000 0.983696
130.000000 0.982906
140.000000 0.981535
150.000000 0.979659
160.000000 0.977875
170.000000 0.976002
180.000000 0.974379
190.000000 0.973415
200.000000 0.971536
210.000000 0.970426
220.000000 0.968393
230.000000 0.964806
240.000000 0.962865
250.000000 0.960745
260.000000 0.957555
270.000000 0.954296
280.000000 0.951600
290.000000 0.949576
300.000000 0.944463
310.000000 0.939669
320.000000 0.937078
330.000000 0.932457
340.000000 0.929866
350.000000 0.922982
360.000000 0.917224
370.000000 0.911893
380.000000 0.905984
390.000000 0.897991
400.000000 0.894868
410.000000 0.885186
420.000000 0.878689
430.000000 0.873001
440.000000 0.863374
450.000000 0.857668
460.000000 0.847185
470.000000 0.839726
480.000000 0.830683
490.000000 0.820389
500.000000 0.809629
510.000000 0.803627
520.000000 0.791930
530.000000 0.776669
540.000000 0.767665
550.000000 0.757666
560.000000 0.746391
570.000000 0.734319
580.000000 0.722756
590.000000 0.714130
600.000000 0.701104
610.000000 0.687508
620.000000 0.675059
630.000000 0.662718
640.000000 0.649416
650.000000 0.633473
660.000000 0.621877
670.000000 0.614191
680.000000 0.599096
690.000000 0.590447
700.000000 0.575420
710.000000 0.562743
720.000000 0.551804
730.000000 0.537900
740.000000 0.526741
750.000000 0.517309
760.000000 0.496669
770.000000 0.489920
780.000000 0.475058
790.000000 0.464756
800.000000 0.455906
810.000000 0.441908
820.000000 0.434197
830.000000 0.423978
840.000000 0.403386
850.000000 0.391518
860.000000 0.382424
870.000000 0.369494
880.000000 0.362014
890.000000 0.349716
900.000000 0.336237
910.000000 0.333160
920.000000 0.318860
930.000000 0.312243
940.000000 0.303957
950.000000 0.293099
960.000000 0.286928
970.000000 0.275361
980.000000 0.268727
990.000000 0.258542
1000.000000 0.248062
1010.000000 0.241854
1020.000000 0.234878
1030.000000 0.228383
1040.000000 0.216721
1050.000000 0.211886
1060.000000 0.204106
1070.000000 0.198519
1080.000000 0.187371
1090.000000 0.181520
1100.000000 0.174932
1110.000000 0.167837
1120.000000 0.163989
1130.000000 0.155482
1140.000000 0.148689
1150.000000 0.146447
1160.000000 0.140739
1170.000000 0.135590
1180.000000 0.130257
1190.000000 0.125348
1200.000000 0.120368
1210.000000 0.116716
1220.000000 0.114050
1230.000000 0.106674
1240.000000 0.107628
1250.000000 0.103839
1260.000000 0.096545
1270.000000 0.094330
1280.000000 0.090883
1290.000000 0.088381
1300.000000 0.085605
1310.000000 0.080465
1320.000000 0.076183
1330.000000 0.073340
1340.000000 0.073231
1350.000000 0.070322
1360.000000 0.064864
1370.000000 0.065823
1380.000000 0.062246
1390.000000 0.060920
1400.000000 0.054825
1410.000000 0.052537
1420.000000 0.050768
1430.000000 0.048843
1440.000000 0.048268
1450.000000 0.047053
1460.000000 0.044849
1470.000000 0.044168
1480.000000 0.040816
1490.000000 0.040324
1500.000000 0.037920
1510.000000 0.036524
1520.000000 0.033977
1530.000000 0.033734
1540.000000 0.031916
1550.000000 0.030169
1560.000000 0.029280
1570.000000 0.028729
1580.000000 0.026664
1590.000000 0.025124
1600.000000 0.025868
1610.000000 0.024096
1620.000000 0.023411
1630.000000 0.022830
1640.000000 0.020846
1650.000000 0.021536
1660.000000 0.018847
1670.000000 0.018405
1680.000000 0.017790
1690.000000 0.017046
1700.000000 0.016179
1710.000000 0.015608
1720.000000 0.015534
1730.000000 0.015573
1740.000000 0.014873
1750.000000 0.013528
1760.000000 0.012183
1770.000000 0.010541
1780.000000 0.011477
1790.000000 0.011930
1800.000000 0.011166
1810.000000 0.010170
1820.000000 0.009414
1830.000000 0.009666
1840.000000 0.008539
1850.000000 0.009117
1860.000000 0.008578
1870.000000 0.009060
1880.000000 0.007793
1890.000000 0.007064
1900.000000 0.006440
1910.000000 0.005963
1920.000000 0.006161
1930.000000 0.006309
1940.000000 0.006166
1950.000000 0.006011
1960.000000 0.005111
1970.000000 0.004986
1980.000000 0.005918
1990.000000 0.004445
2000.000000 0.004650
2010.000000 0.004487
2020.000000 0.004124
2030.000000 0.004519
2040.000000 0.003851
2050.000000 0.003736
2060.000000 0.003373
2070.000000 0.003212
2080.000000 0.003111
2090.000000 0.002650
2100.000000 0.002265
2110.000000 0.002640
2120.000000 0.002751
2130.000000 0.002199
2140.000000 0.002563
2150.000000 0.002243
2160.000000 0.002130
2170.000000 0.002155
2180.000000 0.002379
2190.000000 0.002072
2200.000000 0.001912
2210.000000 0.001897
2220.000000 0.002003
2230.000000 0.001717
2240.000000 0.001227
2250.000000 0.001419
2260.000000 0.001311
2270.000000 0.001150
2280.000000 0.001260
2290.000000 0.001136
2300.000000 0.001105
2310.000000 0.001270
2320.000000 0.000809
2330.000000 0.001139
2340.000000 0.001049
2350.000000 0.000763
2360.000000 0.000890
2370.000000 0.001417
2380.000000 0.001023
2390.000000 0.000654
2400.000000 0.000702
2410.000000 0.000943
2420.000000 0.000612
2430.000000 0.000812
2440.000000 0.000542
2450.000000 0.000670
2460.000000 0.000516
2470.000000 0.000885
2480.000000 0.000642
2490.000000 0.000461
2500.000000 0.000473
2510.000000 0.000480
2520.000000 0.000362
2530.000000 0.000467
2540.000000 0.000582
2550.000000 0.000480


==> major_revision_2/tikzdata/voi200_avgrxvoi_linearDistance.dat <==
10.000000 0.487216
20.000000 0.487141
30.000000 0.486610
40.000000 0.486177
50.000000 0.485496
60.000000 0.484506
70.000000 0.484065
80.000000 0.483196
90.000000 0.482389
100.000000 0.481985
110.000000 0.481193
120.000000 0.480241
130.000000 0.479855
140.000000 0.479186
150.000000 0.478270
160.000000 0.477399
170.000000 0.476485
180.000000 0.475692
190.000000 0.475222
200.000000 0.474304
210.000000 0.473762
220.000000 0.472770
230.000000 0.471019
240.000000 0.470071
250.000000 0.469036
260.000000 0.467479
270.000000 0.465888
280.000000 0.464571
290.000000 0.463583
300.000000 0.461087
310.000000 0.458747
320.000000 0.457482
330.000000 0.455226
340.000000 0.453961
350.000000 0.450600
360.000000 0.447789
370.000000 0.445187
380.000000 0.442302
390.000000 0.438400
400.000000 0.436875
410.000000 0.432148
420.000000 0.428976
430.000000 0.426199
440.000000 0.421500
450.000000 0.418714
460.000000 0.413596
470.000000 0.409955
480.000000 0.405540
490.000000 0.400514
500.000000 0.395261
510.000000 0.392331
520.000000 0.386621
530.000000 0.379170
540.000000 0.374774
550.000000 0.369893
560.000000 0.364388
570.000000 0.358495
580.000000 0.352850
590.000000 0.348639
600.000000 0.342279
610.000000 0.335642
620.000000 0.329564
630.000000 0.323539
640.000000 0.317045
650.000000 0.309262
660.000000 0.303601
670.000000 0.299848
680.000000 0.292479
690.000000 0.288256
700.000000 0.280920
710.000000 0.274731
720.000000 0.269391
730.000000 0.262603
740.000000 0.257155
750.000000 0.252550
760.000000 0.242474
770.000000 0.239179
780.000000 0.231924
790.000000 0.226894
800.000000 0.222573
810.000000 0.215740
820.000000 0.211975
830.000000 0.206986
840.000000 0.196933
850.000000 0.191139
860.000000 0.186700
870.000000 0.180387
880.000000 0.176735
890.000000 0.170731
900.000000 0.164151
910.000000 0.162649
920.000000 0.155668
930.000000 0.152437
940.000000 0.148392
950.000000 0.143091
960.000000 0.140078
970.000000 0.134431
980.000000 0.131193
990.000000 0.126220
1000.000000 0.121104
1010.000000 0.118073
1020.000000 0.114668
1030.000000 0.111497
1040.000000 0.105803
1050.000000 0.103443
1060.000000 0.099645
1070.000000 0.096917
1080.000000 0.091475
1090.000000 0.088618
1100.000000 0.085402
1110.000000 0.081938
1120.000000 0.080059
1130.000000 0.075906
1140.000000 0.072590
1150.000000 0.071495
1160.000000 0.068709
1170.000000 0.066195
1180.000000 0.063592
1190.000000 0.061195
1200.000000 0.058764
1210.000000 0.056981
1220.000000 0.055679
1230.000000 0.052078
1240.000000 0.052544
1250.000000 0.050694
1260.000000 0.047133
1270.000000 0.046052
1280.000000 0.044369
1290.000000 0.043148
1300.000000 0.041792
1310.000000 0.039283
1320.000000 0.037193
1330.000000 0.035805
1340.000000 0.035751
1350.000000 0.034331
1360.000000 0.031667
1370.000000 0.032135
1380.000000 0.030389
1390.000000 0.029741
1400.000000 0.026766
1410.000000 0.025649
1420.000000 0.024785
1430.000000 0.023845
1440.000000 0.023564
1450.000000 0.022971
1460.000000 0.021895
1470.000000 0.021563
1480.000000 0.019926
1490.000000 0.019686
1500.000000 0.018513
1510.000000 0.017831
1520.000000 0.016588
1530.000000 0.016469
1540.000000 0.015581
1550.000000 0.014729
1560.000000 0.014295
1570.000000 0.014026
1580.000000 0.013017
1590.000000 0.012266
1600.000000 0.012629
1610.000000 0.011764
1620.000000 0.011429
1630.000000 0.011146
1640.000000 0.010177
1650.000000 0.010514
1660.000000 0.009201
1670.000000 0.008985
1680.000000 0.008685
1690.000000 0.008322
1700.000000 0.007899
1710.000000 0.007620
1720.000000 0.007584
1730.000000 0.007603
1740.000000 0.007261
1750.000000 0.006604
1760.000000 0.005948
1770.000000 0.005146
1780.000000 0.005603
1790.000000 0.005824
1800.000000 0.005451
1810.000000 0.004965
1820.000000 0.004596
1830.000000 0.004719
1840.000000 0.004169
1850.000000 0.004451
1860.000000 0.004188
1870.000000 0.004423
1880.000000 0.003805
1890.000000 0.003449
1900.000000 0.003144
1910.000000 0.002911
1920.000000 0.003008
1930.000000 0.003080
1940.000000 0.003010
1950.000000 0.002935
1960.000000 0.002495
1970.000000 0.002434
1980.000000 0.002889
1990.000000 0.002170
2000.000000 0.002270
2010.000000 0.002191
2020.000000 0.002013
2030.000000 0.002206
2040.000000 0.001880
2050.000000 0.001824
2060.000000 0.001647
2070.000000 0.001568
2080.000000 0.001519
2090.000000 0.001294
2100.000000 0.001106
2110.000000 0.001289
2120.000000 0.001343
2130.000000 0.001074
2140.000000 0.001251
2150.000000 0.001095
2160.000000 0.001040
2170.000000 0.001052
2180.000000 0.001161
2190.000000 0.001012
2200.000000 0.000933
2210.000000 0.000926
2220.000000 0.000978
2230.000000 0.000838
2240.000000 0.000599
2250.000000 0.000693
2260.000000 0.000640
2270.000000 0.000561
2280.000000 0.000615
2290.000000 0.000555
2300.000000 0.000539
2310.000000 0.000620
2320.000000 0.000395
2330.000000 0.000556
2340.000000 0.000512
2350.000000 0.000372
2360.000000 0.000434
2370.000000 0.000692
2380.000000 0.000499
2390.000000 0.000319
2400.000000 0.000343
2410.000000 0.000460
2420.000000 0.000299
2430.000000 0.000396
2440.000000 0.000265
2450.000000 0.000327
2460.000000 0.000252
2470.000000 0.000432
2480.000000 0.000313
2490.000000 0.000225
2500.000000 0.000231
2510.000000 0.000234
2520.000000 0.000177
2530.000000 0.000228
2540.000000 0.000284
2550.000000 0.000234

